Reduced order model for parametric Boltzmann equation and its application to inverse problems

The Boltzmann equation plays an important role in modeling mesoscopic behavior in a wide range of scientific and engineering applications. However, its numerical solution is computationally expensive due to the high dimensionality of the model and the nonlinear nonlocal collision operator, especially for steady-state problems that require iterative solvers. This cost becomes prohibitive for inverse problems, where the induced optimization problem requires repeated forward solves. In this work, we propose a reduced-order model (ROM) for the parametric Boltzmann equation to address this computational challenge. The ROM constructs a low-dimensional approximation space for the parameter-induced solution manifold through a residual-based greedy strategy, and the reduced solution is then obtained via residual minimization over the reduced space, subject to mass conservation. The overall efficiency of the ROM is achieved by exploiting the quadratic structure of the collision operator and a precomputed separable approximation of the collision kernel. The resulting ROM is further applied to a thermally-driven inverse problem for reconstructing collision parameters from the observed macroscopic temperature data. This is accomplished either by directly replacing the PDE constraint with the ROM, leading to a bilevel optimization formulation, or by reformulating the task as a single-level optimization problem through the Karush--Kuhn--Tucker (KKT) conditions. Numerical experiments in both collision-dominated and transport-dominated cases are performed to demonstrate the efficiency and accuracy of the proposed ROM and its effectiveness in inverse problems. In particular, the resulting inverse problem is computationally much more tractable, achieving speedups of several orders of magnitude over that based on the full-order model while maintaining comparable accuracy.

==> data/opt-T0Boltz-qr-fast-eim-S8-UNIa-trunc8-a-11-b110-restol1e-06-numTrain50-atrue-0.5-btrue2-noise0.txt <==
k     t      a      b     Ea     Eb  relEa  relEb   fval
1 1.727 -0.200  5.000 3.000e-01  3.000e+00 6.000e-01 1.500e+00 1.488e-03
2 1.991 -0.338  1.098 1.621e-01  9.016e-01 3.243e-01 4.508e-01 4.259e-05
3 4.728 -0.535  2.080 3.458e-02  8.011e-02 6.917e-02 4.005e-02 1.528e-07
4 12.790 -0.503  2.054 2.887e-03  5.445e-02 5.773e-03 2.723e-02 1.401e-07
5 25.792 -0.510  2.026 1.029e-02  2.608e-02 2.058e-02 1.304e-02 6.012e-08
6 40.051 -0.487  1.991 1.279e-02  9.415e-03 2.558e-02 4.708e-03 1.021e-09
7 62.875 -0.499  2.009 7.572e-04  9.152e-03 1.514e-03 4.576e-03 6.196e-10
8 86.685 -0.488  1.985 1.186e-02  1.544e-02 2.371e-02 7.720e-03 7.568e-11
9 117.755 -0.442  1.898 5.799e-02  1.017e-01 1.160e-01 5.086e-02 1.330e-09
10 158.150 -0.451  1.914 4.924e-02  8.637e-02 9.848e-02 4.319e-02 1.188e-09
11 223.575 -0.444  1.904 5.563e-02  9.603e-02 1.113e-01 4.802e-02 2.364e-09
12 259.015 -0.452  1.916 4.838e-02  8.360e-02 9.677e-02 4.180e-02 1.619e-09
13 300.884 -0.453  1.919 4.724e-02  8.148e-02 9.449e-02 4.074e-02 1.316e-09
14 395.621 -0.446  1.906 5.400e-02  9.412e-02 1.080e-01 4.706e-02 1.482e-09
15 420.261 -0.443  1.899 5.662e-02  1.010e-01 1.132e-01 5.050e-02 3.091e-09
16 499.591 -0.441  1.895 5.852e-02  1.050e-01 1.170e-01 5.251e-02 3.714e-09


==> data/opt-T0Boltz-qr-fast-eim-S8-UNIa-trunc8-a-11-b110-restol1e-06-numTrain50-atrue0.5-btrue2-noise0.txt <==
k     t      a      b     Ea     Eb  relEa  relEb   fval
1 1.443 -0.200  5.000 7.000e-01  3.000e+00 1.400e+00 1.500e+00 9.243e-06
2 1.998 -0.209  4.998 7.091e-01  2.998e+00 1.418e+00 1.499e+00 7.805e-06
3 5.217 0.744  1.780 2.436e-01  2.201e-01 4.871e-01 1.101e-01 2.819e-06
4 17.853 0.956  1.279 4.557e-01  7.213e-01 9.115e-01 3.607e-01 8.697e-08
5 28.469 1.000  1.187 4.997e-01  8.133e-01 9.994e-01 4.066e-01 9.816e-08
6 44.354 0.989  1.202 4.890e-01  7.984e-01 9.780e-01 3.992e-01 9.414e-08
7 66.683 0.491  2.014 8.505e-03  1.414e-02 1.701e-02 7.068e-03 1.292e-09
8 87.852 0.469  2.072 3.076e-02  7.226e-02 6.152e-02 3.613e-02 7.197e-09
9 133.437 0.501  1.997 5.741e-04  2.912e-03 1.148e-03 1.456e-03 8.659e-10
10 164.906 0.505  1.988 4.526e-03  1.160e-02 9.053e-03 5.798e-03 1.121e-09
11 207.071 0.507  1.984 6.583e-03  1.593e-02 1.317e-02 7.966e-03 1.473e-09
12 222.688 0.511  1.974 1.137e-02  2.596e-02 2.274e-02 1.298e-02 5.010e-09
13 290.055 0.512  1.973 1.201e-02  2.714e-02 2.402e-02 1.357e-02 4.653e-09
14 373.537 0.523  1.948 2.286e-02  5.220e-02 4.572e-02 2.610e-02 6.117e-09
15 422.774 0.523  1.948 2.295e-02  5.165e-02 4.589e-02 2.582e-02 4.036e-09
16 469.995 0.525  1.944 2.457e-02  5.578e-02 4.915e-02 2.789e-02 4.664e-09


==> data/opt-T0Boltz-qr-fast-eim-S8-UNIa-trunc8-a-11-b2050-restol1e-06-numTrain50-atrue-0.5-btrue30-noise0.txt <==
k     t      a      b     Ea     Eb  relEa  relEb   fval
1 1.440 -0.200  35.000 3.000e-01  5.000e+00 6.000e-01 1.667e-01 4.730e-05
2 2.374 -0.260  24.874 2.395e-01  5.126e+00 4.790e-01 1.709e-01 3.657e-06
3 4.997 -0.486  30.557 1.373e-02  5.569e-01 2.746e-02 1.856e-02 2.520e-07
4 13.757 -0.924  50.000 4.236e-01  2.000e+01 8.471e-01 6.667e-01 8.990e-07
5 20.010 -0.754  40.987 2.543e-01  1.099e+01 5.087e-01 3.662e-01 5.764e-08
6 31.671 -0.554  32.200 5.378e-02  2.200e+00 1.076e-01 7.333e-02 1.471e-08
7 43.218 -0.596  33.728 9.627e-02  3.728e+00 1.925e-01 1.243e-01 1.018e-07
8 57.378 -0.468  28.857 3.193e-02  1.143e+00 6.385e-02 3.810e-02 6.144e-10
9 67.979 -0.508  30.319 7.907e-03  3.186e-01 1.581e-02 1.062e-02 1.214e-09
10 93.424 -0.461  28.609 3.854e-02  1.391e+00 7.708e-02 4.637e-02 2.079e-09
11 111.519 -0.454  28.354 4.577e-02  1.646e+00 9.153e-02 5.488e-02 3.091e-09
12 153.363 -0.486  29.482 1.424e-02  5.178e-01 2.848e-02 1.726e-02 4.423e-10
13 187.657 -0.506  30.223 5.994e-03  2.226e-01 1.199e-02 7.419e-03 1.153e-10


==> data/opt-T0Boltz-qr-fast-eim-S8-UNIa-trunc8-a-11-b2050-restol1e-06-numTrain50-atrue-0.6-btrue25-noise0.txt <==
k     t      a      b     Ea     Eb  relEa  relEb   fval
1 1.172 -0.200  35.000 4.000e-01  1.000e+01 6.667e-01 4.000e-01 5.315e-04
2 1.547 -0.281  20.102 3.187e-01  4.898e+00 5.311e-01 1.959e-01 3.044e-05
3 5.728 -0.590  25.588 9.511e-03  5.875e-01 1.585e-02 2.350e-02 2.845e-07
4 10.191 -0.421  20.000 1.793e-01  5.000e+00 2.988e-01 2.000e-01 7.811e-07
5 17.617 -0.416  20.000 1.843e-01  5.000e+00 3.071e-01 2.000e-01 9.888e-07
6 36.543 -0.673  27.455 7.331e-02  2.455e+00 1.222e-01 9.820e-02 2.266e-08
7 57.341 -0.788  31.316 1.879e-01  6.316e+00 3.132e-01 2.526e-01 8.146e-08
8 66.314 -0.591  24.759 8.573e-03  2.411e-01 1.429e-02 9.645e-03 1.631e-10
9 91.999 -0.594  24.851 5.674e-03  1.495e-01 9.457e-03 5.979e-03 3.833e-10
10 121.452 -0.601  25.031 6.533e-04  3.128e-02 1.089e-03 1.251e-03 2.229e-10
11 143.376 -0.599  24.981 9.363e-04  1.943e-02 1.560e-03 7.771e-04 8.121e-10
12 205.690 -0.612  25.384 1.244e-02  3.840e-01 2.073e-02 1.536e-02 2.024e-09
13 235.672 -0.588  24.654 1.166e-02  3.463e-01 1.943e-02 1.385e-02 6.722e-10


==> data/opt-T0Boltz-qr-fast-eim-S8-UNIa-trunc8-a-11-b2050-restol1e-06-numTrain50-atrue0.5-btrue30-noise0.txt <==
k     t      a      b     Ea     Eb  relEa  relEb   fval
1 1.915 -0.200  35.000 7.000e-01  5.000e+00 1.400e+00 1.667e-01 3.663e-03
2 2.103 0.069  49.368 4.312e-01  1.937e+01 8.624e-01 6.456e-01 3.683e-05
3 3.509 0.101  50.000 3.988e-01  2.000e+01 7.975e-01 6.667e-01 2.294e-05
4 9.094 0.816  20.000 3.161e-01  1.000e+01 6.321e-01 3.333e-01 1.000e-05
5 19.219 0.635  25.279 1.349e-01  4.721e+00 2.698e-01 1.574e-01 3.481e-08
6 30.512 0.488  30.475 1.153e-02  4.749e-01 2.306e-02 1.583e-02 1.226e-09
7 49.313 0.476  31.002 2.367e-02  1.002e+00 4.734e-02 3.339e-02 7.916e-10
8 68.414 0.494  30.314 6.447e-03  3.141e-01 1.289e-02 1.047e-02 2.614e-10
9 86.859 0.485  30.671 1.481e-02  6.715e-01 2.962e-02 2.238e-02 1.967e-09
10 120.812 0.495  30.213 4.647e-03  2.131e-01 9.294e-03 7.104e-03 5.445e-10
11 168.552 0.495  30.218 4.772e-03  2.181e-01 9.544e-03 7.271e-03 5.473e-10
12 206.987 0.501  29.974 1.142e-03  2.578e-02 2.285e-03 8.595e-04 4.888e-10
13 241.951 0.502  29.958 1.549e-03  4.223e-02 3.098e-03 1.408e-03 4.836e-10


==> data/opt-T1Boltz-qr-fast-eim-S8-UNIa-trunc8-a-11-b110-restol1e-06-numTrain50-atrue-0.5-btrue2-noise0-inita-0.2b5.txt <==
k     t      a      b     Ea     Eb  relEa  relEb   fval
1 0.170 -0.200  5.000 3.000e-01  3.000e+00 6.000e-01 1.500e+00 1.488e-03
2 2.764 -1.000  4.834 5.000e-01  2.834e+00 1.000e+00 1.417e+00 1.858e-04
3 5.020 -1.000  4.828 5.000e-01  2.828e+00 1.000e+00 1.414e+00 1.328e-04
4 9.576 -1.000  4.841 5.000e-01  2.841e+00 1.000e+00 1.421e+00 1.093e-04
5 17.640 -1.000  4.841 5.000e-01  2.841e+00 1.000e+00 1.421e+00 1.529e-04
6 23.653 -1.000  4.842 5.000e-01  2.842e+00 1.000e+00 1.421e+00 1.407e-04
7 59.170 -1.000  4.852 5.000e-01  2.852e+00 1.000e+00 1.426e+00 1.494e-04
8 104.245 -1.000  4.852 5.000e-01  2.852e+00 1.000e+00 1.426e+00 1.496e-04
9 134.396 -1.000  4.852 5.000e-01  2.852e+00 1.000e+00 1.426e+00 1.489e-04
10 152.087 -1.000  4.853 5.000e-01  2.853e+00 1.000e+00 1.427e+00 1.478e-04
11 204.166 -1.000  4.852 5.000e-01  2.852e+00 1.000e+00 1.426e+00 1.478e-04
12 263.562 -1.000  4.853 5.000e-01  2.853e+00 1.000e+00 1.426e+00 1.476e-04
13 438.830 -1.000  4.853 5.000e-01  2.853e+00 1.000e+00 1.426e+00 1.489e-04
14 513.692 -1.000  4.853 5.000e-01  2.853e+00 1.000e+00 1.426e+00 1.491e-04
15 435.071 -1.000  4.853 5.000e-01  2.853e+00 1.000e+00 1.426e+00 1.491e-04
16 456.697 -1.000  4.850 5.000e-01  2.850e+00 1.000e+00 1.425e+00 1.487e-04


==> data/opt-T1Boltz-qr-fast-eim-S8-UNIa-trunc8-a-11-b110-restol1e-06-numTrain50-atrue-0.5-btrue2-noise0-inita-0.4b3.txt <==
k     t      a      b     Ea     Eb  relEa  relEb   fval
1 0.066 -0.400  3.000 1.000e-01  1.000e+00 2.000e-01 5.000e-01 1.488e-03
2 2.189 -1.000  2.791 5.000e-01  7.912e-01 1.000e+00 3.956e-01 4.919e-05
3 2.015 -0.535  2.081 3.482e-02  8.054e-02 6.965e-02 4.027e-02 1.528e-07
4 5.630 -0.503  2.055 2.974e-03  5.464e-02 5.948e-03 2.732e-02 1.401e-07
5 10.926 -0.510  2.026 1.037e-02  2.624e-02 2.073e-02 1.312e-02 6.012e-08
6 19.118 -0.487  1.991 1.279e-02  9.406e-03 2.557e-02 4.703e-03 1.021e-09
7 27.398 -0.499  2.009 7.622e-04  9.139e-03 1.524e-03 4.569e-03 6.196e-10
8 40.567 -0.488  1.985 1.186e-02  1.546e-02 2.373e-02 7.731e-03 7.567e-11
9 54.746 -0.442  1.898 5.797e-02  1.017e-01 1.159e-01 5.084e-02 1.330e-09
10 79.338 -0.451  1.914 4.924e-02  8.637e-02 9.848e-02 4.318e-02 1.188e-09
11 104.119 -0.444  1.904 5.564e-02  9.606e-02 1.113e-01 4.803e-02 2.364e-09
12 133.710 -0.452  1.916 4.846e-02  8.375e-02 9.692e-02 4.187e-02 1.619e-09
13 169.875 -0.453  1.918 4.727e-02  8.152e-02 9.454e-02 4.076e-02 1.316e-09
14 214.610 -0.446  1.906 5.402e-02  9.415e-02 1.080e-01 4.707e-02 1.482e-09
15 242.690 -0.443  1.899 5.661e-02  1.010e-01 1.132e-01 5.049e-02 3.091e-09
16 275.061 -0.441  1.895 5.854e-02  1.051e-01 1.171e-01 5.253e-02 3.714e-09


==> data/opt-T1Boltz-qr-fast-eim-S8-UNIa-trunc8-a-11-b110-restol1e-06-numTrain50-atrue0.5-btrue2-noise0.txt <==
k     t      a      b     Ea     Eb  relEa  relEb   fval
1 0.152 -0.200  5.000 7.000e-01  3.000e+00 1.400e+00 1.500e+00 9.243e-06
2 0.406 -0.209  4.998 7.092e-01  2.998e+00 1.418e+00 1.499e+00 7.805e-06
3 3.077 0.744  1.780 2.435e-01  2.201e-01 4.871e-01 1.100e-01 2.819e-06
4 9.334 0.956  1.279 4.557e-01  7.213e-01 9.115e-01 3.607e-01 8.697e-08
5 17.267 1.000  1.187 4.996e-01  8.131e-01 9.992e-01 4.066e-01 9.816e-08
6 28.969 0.989  1.202 4.890e-01  7.983e-01 9.780e-01 3.992e-01 9.414e-08
7 29.076 0.491  2.014 8.502e-03  1.413e-02 1.700e-02 7.065e-03 1.292e-09
8 41.910 0.469  2.072 3.076e-02  7.225e-02 6.152e-02 3.613e-02 7.197e-09
9 63.644 0.501  1.997 5.669e-04  2.896e-03 1.134e-03 1.448e-03 8.659e-10
10 80.488 0.505  1.988 4.512e-03  1.156e-02 9.024e-03 5.782e-03 1.121e-09
11 108.253 0.507  1.984 6.598e-03  1.597e-02 1.320e-02 7.984e-03 1.473e-09
12 126.977 0.511  1.975 1.101e-02  2.512e-02 2.202e-02 1.256e-02 5.011e-09
13 263.515 0.512  1.973 1.189e-02  2.696e-02 2.377e-02 1.348e-02 4.657e-09
14 214.369 0.523  1.948 2.287e-02  5.223e-02 4.575e-02 2.612e-02 6.117e-09
15 219.427 0.523  1.948 2.296e-02  5.167e-02 4.592e-02 2.583e-02 4.036e-09
16 243.093 0.525  1.944 2.457e-02  5.578e-02 4.915e-02 2.789e-02 4.664e-09


==> data/opt-T1Boltz-qr-fast-eim-S8-UNIa-trunc8-a-11-b2050-restol1e-06-numTrain50-atrue-0.5-btrue30-noise0.txt <==
k     t      a      b     Ea     Eb  relEa  relEb   fval
1 0.182 -0.200  35.000 3.000e-01  5.000e+00 6.000e-01 1.667e-01 4.730e-05
2 0.505 -0.585  34.989 8.470e-02  4.989e+00 1.694e-01 1.663e-01 3.657e-06
3 2.887 -0.486  30.557 1.373e-02  5.568e-01 2.746e-02 1.856e-02 2.520e-07
4 11.307 -0.924  50.000 4.244e-01  2.000e+01 8.487e-01 6.667e-01 9.018e-07
5 8.269 -0.754  40.987 2.543e-01  1.099e+01 5.087e-01 3.662e-01 5.764e-08
6 3.187 -0.622  34.990 1.223e-01  4.990e+00 2.446e-01 1.663e-01 1.966e-08
7 4.764 -0.627  34.990 1.265e-01  4.990e+00 2.531e-01 1.663e-01 1.033e-07
8 29.012 -0.468  28.856 3.194e-02  1.144e+00 6.389e-02 3.812e-02 6.144e-10
9 38.020 -0.508  30.319 7.918e-03  3.190e-01 1.584e-02 1.063e-02 1.214e-09
10 57.991 -0.461  28.608 3.856e-02  1.392e+00 7.713e-02 4.640e-02 2.079e-09
11 56.067 -0.455  28.370 4.530e-02  1.630e+00 9.059e-02 5.434e-02 3.091e-09
12 74.459 -0.486  29.481 1.427e-02  5.189e-01 2.854e-02 1.730e-02 4.423e-10
13 87.737 -0.506  30.227 6.117e-03  2.271e-01 1.223e-02 7.571e-03 1.153e-10


==> data/opt-T1Boltz-qr-fast-eim-S8-UNIa-trunc8-a-11-b2050-restol1e-06-numTrain50-atrue-0.6-btrue25-noise0.txt <==
k     t      a      b     Ea     Eb  relEa  relEb   fval
1 0.148 -0.200  35.000 4.000e-01  1.000e+01 6.667e-01 4.000e-01 5.315e-04
2 0.424 -0.812  34.983 2.115e-01  9.983e+00 3.525e-01 3.993e-01 3.044e-05
3 2.587 -0.590  25.587 9.513e-03  5.875e-01 1.586e-02 2.350e-02 2.845e-07
4 11.403 -0.424  20.050 1.765e-01  4.950e+00 2.941e-01 1.980e-01 7.850e-07
5 19.343 -1.000  40.477 4.000e-01  1.548e+01 6.667e-01 6.191e-01 4.110e-07
6 12.451 -0.673  27.455 7.331e-02  2.455e+00 1.222e-01 9.821e-02 2.266e-08
7 17.292 -0.788  31.315 1.879e-01  6.315e+00 3.132e-01 2.526e-01 8.146e-08
8 29.990 -0.591  24.759 8.579e-03  2.413e-01 1.430e-02 9.653e-03 1.631e-10
9 35.232 -0.594  24.834 6.241e-03  1.665e-01 1.040e-02 6.659e-03 3.837e-10
10 54.115 -0.601  25.030 6.174e-04  3.019e-02 1.029e-03 1.208e-03 2.229e-10
11 68.416 -0.599  24.979 9.792e-04  2.072e-02 1.632e-03 8.288e-04 8.121e-10
12 75.773 -0.613  25.389 1.260e-02  3.889e-01 2.100e-02 1.555e-02 2.024e-09
13 111.408 -0.588  24.653 1.168e-02  3.469e-01 1.946e-02 1.388e-02 6.722e-10


==> data/opt-T1Boltz-qr-fast-eim-S8-UNIa-trunc8-a-11-b2050-restol1e-06-numTrain50-atrue0.5-btrue30-noise0.txt <==
k     t      a      b     Ea     Eb  relEa  relEb   fval
1 0.165 -0.200  35.000 7.000e-01  5.000e+00 1.400e+00 1.667e-01 3.663e-03
2 0.526 0.382  35.015 1.179e-01  5.015e+00 2.358e-01 1.672e-01 3.683e-05
3 6.169 0.094  50.000 4.060e-01  2.000e+01 8.120e-01 6.667e-01 2.312e-05
4 12.351 0.799  20.219 2.995e-01  9.781e+00 5.989e-01 3.260e-01 1.031e-05
5 7.172 0.635  25.279 1.349e-01  4.721e+00 2.697e-01 1.574e-01 3.481e-08
6 10.354 0.488  30.475 1.153e-02  4.750e-01 2.306e-02 1.583e-02 1.226e-09
7 14.315 0.476  31.002 2.367e-02  1.002e+00 4.734e-02 3.339e-02 7.916e-10
8 20.791 0.494  30.314 6.445e-03  3.141e-01 1.289e-02 1.047e-02 2.614e-10
9 34.398 0.485  30.671 1.481e-02  6.715e-01 2.962e-02 2.238e-02 1.967e-09
10 36.701 0.495  30.213 4.647e-03  2.131e-01 9.293e-03 7.104e-03 5.445e-10
11 53.043 0.495  30.218 4.772e-03  2.181e-01 9.543e-03 7.271e-03 5.473e-10
12 72.721 0.501  29.974 1.142e-03  2.580e-02 2.285e-03 8.599e-04 4.888e-10
13 100.619 0.502  29.959 1.512e-03  4.080e-02 3.023e-03 1.360e-03 4.838e-10


==> data/optKKT-TBoltz-qr-fast-eim-S8-UNIa-trunc8-a-11-b110-restol1e-06-numTrain50-atrue-0.5-btrue2-noise0.txt <==
k     t      a      b     Ea     Eb  relEa  relEb   fval
1 0.187 -0.199  5.000 3.008e-01  3.000e+00 6.017e-01 1.500e+00 1.488e-03
2 0.890 -0.678  1.582 1.776e-01  4.180e-01 3.553e-01 2.090e-01 4.259e-05
3 0.716 -0.535  2.080 3.463e-02  8.017e-02 6.925e-02 4.008e-02 1.528e-07
4 0.941 -0.503  2.054 2.894e-03  5.446e-02 5.787e-03 2.723e-02 1.401e-07
5 1.280 -0.510  2.026 9.987e-03  2.553e-02 1.997e-02 1.276e-02 6.011e-08
6 1.776 -0.487  1.991 1.264e-02  9.151e-03 2.528e-02 4.575e-03 1.017e-09
7 2.045 -0.499  2.009 7.521e-04  9.177e-03 1.504e-03 4.588e-03 6.213e-10
8 3.116 -0.488  1.984 1.194e-02  1.556e-02 2.389e-02 7.781e-03 7.309e-11
9 3.912 -0.442  1.898 5.800e-02  1.017e-01 1.160e-01 5.084e-02 1.326e-09
10 6.289 -0.451  1.914 4.904e-02  8.594e-02 9.807e-02 4.297e-02 1.182e-09
11 6.393 -0.444  1.904 5.566e-02  9.601e-02 1.113e-01 4.800e-02 2.276e-09
12 7.662 -0.452  1.917 4.827e-02  8.340e-02 9.655e-02 4.170e-02 1.590e-09
13 7.935 -0.452  1.917 4.833e-02  8.332e-02 9.665e-02 4.166e-02 1.330e-09
14 9.837 -0.446  1.907 5.357e-02  9.328e-02 1.071e-01 4.664e-02 1.456e-09
15 10.394 -0.443  1.898 5.710e-02  1.021e-01 1.142e-01 5.105e-02 3.287e-09
16 11.516 -0.442  1.895 5.828e-02  1.046e-01 1.166e-01 5.228e-02 3.735e-09


==> data/optKKT-TBoltz-qr-fast-eim-S8-UNIa-trunc8-a-11-b110-restol1e-06-numTrain50-atrue0.5-btrue2-noise0.txt <==
k     t      a      b     Ea     Eb  relEa  relEb   fval
1 0.172 -0.199  5.000 6.992e-01  3.000e+00 1.398e+00 1.500e+00 9.243e-06
2 0.223 -0.209  5.000 7.095e-01  3.000e+00 1.419e+00 1.500e+00 7.805e-06
3 0.620 0.740  1.786 2.403e-01  2.137e-01 4.807e-01 1.069e-01 2.819e-06
4 1.040 0.945  1.295 4.447e-01  7.047e-01 8.893e-01 3.524e-01 8.748e-08
5 1.522 0.977  1.219 4.769e-01  7.814e-01 9.538e-01 3.907e-01 1.001e-07
6 1.630 0.968  1.231 4.681e-01  7.688e-01 9.362e-01 3.844e-01 9.569e-08
7 2.461 0.491  2.016 9.227e-03  1.593e-02 1.845e-02 7.966e-03 1.285e-09
8 3.241 0.468  2.075 3.184e-02  7.481e-02 6.369e-02 3.740e-02 7.159e-09
9 3.983 0.499  2.000 5.067e-04  3.727e-04 1.013e-03 1.863e-04 8.788e-10
10 4.203 0.503  1.993 2.704e-03  7.359e-03 5.407e-03 3.679e-03 1.149e-09
11 4.633 0.504  1.989 4.488e-03  1.116e-02 8.976e-03 5.580e-03 1.515e-09
12 6.111 0.509  1.979 9.100e-03  2.083e-02 1.820e-02 1.041e-02 5.113e-09
13 6.197 0.512  1.973 1.199e-02  2.724e-02 2.399e-02 1.362e-02 4.377e-09
14 9.393 0.521  1.952 2.107e-02  4.811e-02 4.213e-02 2.405e-02 6.130e-09
15 9.506 0.522  1.951 2.155e-02  4.854e-02 4.309e-02 2.427e-02 4.217e-09
16 11.556 0.523  1.947 2.323e-02  5.277e-02 4.646e-02 2.638e-02 5.063e-09


==> data/optKKT-TBoltz-qr-fast-eim-S8-UNIa-trunc8-a-11-b2050-restol1e-06-numTrain50-atrue-0.5-btrue30-noise0.txt <==
k     t      a      b     Ea     Eb  relEa  relEb   fval
1 0.455 -0.193  35.000 3.069e-01  5.000e+00 6.138e-01 1.667e-01 4.730e-05
2 0.326 -0.585  34.992 8.477e-02  4.992e+00 1.695e-01 1.664e-01 3.657e-06
3 1.087 -0.486  30.558 1.370e-02  5.578e-01 2.740e-02 1.859e-02 2.520e-07
4 1.691 -0.917  49.643 4.175e-01  1.964e+01 8.350e-01 6.548e-01 9.032e-07
5 2.141 -0.754  40.974 2.541e-01  1.097e+01 5.081e-01 3.658e-01 5.772e-08
6 1.415 -0.622  34.963 1.216e-01  4.963e+00 2.433e-01 1.654e-01 1.959e-08
7 1.844 -0.626  34.963 1.259e-01  4.963e+00 2.518e-01 1.654e-01 1.027e-07
8 4.556 -0.469  28.888 3.104e-02  1.112e+00 6.209e-02 3.706e-02 6.181e-10
9 5.922 -0.509  30.342 8.531e-03  3.418e-01 1.706e-02 1.139e-02 1.241e-09
10 9.789 -0.462  28.625 3.808e-02  1.375e+00 7.615e-02 4.583e-02 2.058e-09
11 9.348 -0.455  28.391 4.470e-02  1.609e+00 8.940e-02 5.365e-02 3.060e-09
12 11.137 -0.486  29.501 1.372e-02  4.989e-01 2.743e-02 1.663e-02 4.266e-10
13 254.040 -0.626  34.963 1.257e-01  4.963e+00 2.514e-01 1.654e-01 2.838e-08


==> data/optKKT-TBoltz-qr-fast-eim-S8-UNIa-trunc8-a-11-b2050-restol1e-06-numTrain50-atrue-0.6-btrue25-noise0.txt <==
k     t      a      b     Ea     Eb  relEa  relEb   fval
1 0.188 -0.193  35.000 4.069e-01  1.000e+01 6.782e-01 4.000e-01 5.315e-04
2 0.273 -0.811  34.980 2.115e-01  9.980e+00 3.524e-01 3.992e-01 3.044e-05
3 1.040 -0.591  25.593 9.328e-03  5.926e-01 1.555e-02 2.370e-02 2.845e-07
4 1.332 -0.422  20.029 1.782e-01  4.971e+00 2.969e-01 1.988e-01 7.819e-07
5 1.725 -1.000  40.610 3.996e-01  1.561e+01 6.661e-01 6.244e-01 3.757e-07
6 2.904 -0.674  27.483 7.413e-02  2.483e+00 1.235e-01 9.931e-02 2.270e-08
7 3.761 -0.792  31.473 1.921e-01  6.473e+00 3.202e-01 2.589e-01 8.158e-08
8 4.319 -0.592  24.785 7.699e-03  2.150e-01 1.283e-02 8.600e-03 1.646e-10
9 6.327 -0.595  24.884 4.566e-03  1.161e-01 7.611e-03 4.645e-03 3.871e-10
10 7.822 -0.602  25.060 1.608e-03  6.018e-02 2.681e-03 2.407e-03 2.213e-10
11 10.488 -0.604  25.118 3.593e-03  1.177e-01 5.988e-03 4.708e-03 7.641e-10
12 9.450 -0.616  25.485 1.573e-02  4.853e-01 2.622e-02 1.941e-02 2.032e-09
13 12.661 -0.593  24.792 7.034e-03  2.078e-01 1.172e-02 8.310e-03 6.718e-10


==> data/optKKT-TBoltz-qr-fast-eim-S8-UNIa-trunc8-a-11-b2050-restol1e-06-numTrain50-atrue0.5-btrue30-noise0.txt <==
k     t      a      b     Ea     Eb  relEa  relEb   fval
1 0.241 -0.193  35.000 6.931e-01  5.000e+00 1.386e+00 1.667e-01 3.663e-03
2 0.412 0.382  35.016 1.179e-01  5.016e+00 2.358e-01 1.672e-01 3.683e-05
3 1.971 0.102  49.979 3.981e-01  1.998e+01 7.962e-01 6.660e-01 2.294e-05
4 1.920 0.816  20.009 3.158e-01  9.991e+00 6.315e-01 3.330e-01 1.000e-05
5 2.594 0.635  25.285 1.347e-01  4.715e+00 2.694e-01 1.572e-01 3.481e-08
6 2.827 0.489  30.473 1.147e-02  4.728e-01 2.295e-02 1.576e-02 1.219e-09
7 3.732 0.476  31.003 2.370e-02  1.003e+00 4.740e-02 3.343e-02 7.916e-10
8 4.930 0.494  30.314 6.443e-03  3.140e-01 1.289e-02 1.047e-02 2.607e-10
9 7.172 0.485  30.671 1.479e-02  6.705e-01 2.958e-02 2.235e-02 1.965e-09
10 8.813 0.495  30.214 4.666e-03  2.138e-01 9.331e-03 7.127e-03 5.447e-10
11 11.617 0.495  30.214 4.670e-03  2.140e-01 9.340e-03 7.133e-03 5.480e-10
12 20.821 0.501  29.967 1.327e-03  3.313e-02 2.653e-03 1.104e-03 4.916e-10
13 22.224 0.502  29.956 1.602e-03  4.436e-02 3.204e-03 1.479e-03 4.845e-10


==> data/temperature-observation-boltz-clean.txt <==
x T_a_m05_b30 T_a_p05_b30 T_a_m05_b2 T_a_p05_b2 T_a_m06_b25
0.005000 1.145397313867 1.079168989080 1.304353036934 1.246983947947 1.162766525941
0.015000 1.158036090316 1.093455276978 1.306939842668 1.251951122093 1.174129061921
0.025000 1.169398993702 1.106110237441 1.309509688767 1.256804429581 1.184507800290
0.035000 1.179776791342 1.117737515678 1.312063087864 1.261552699475 1.194086850602
0.045000 1.189384262544 1.128672642093 1.314600542141 1.266203902532 1.203011194706
0.055000 1.198381982680 1.139118301888 1.317122543793 1.270765247234 1.211395836435
0.065000 1.206891300203 1.149204182951 1.319629575459 1.275243264430 1.219332587537
0.075000 1.215004822206 1.159016609055 1.322122110646 1.279643882010 1.226895170600
0.085000 1.222793870011 1.168614732347 1.324600614137 1.283972490846 1.234143100976
0.095000 1.230313851314 1.178040062827 1.327065542379 1.288234003082 1.241124668634
0.105000 1.237608175895 1.187322366684 1.329517343866 1.292432903697 1.247879247393
0.115000 1.244711138527 1.196483439639 1.331956459498 1.296573296166 1.254439095756
0.125000 1.251650060319 1.205539575233 1.334383322936 1.300658942929 1.260830769692
0.135000 1.258446891758 1.214503206265 1.336798360941 1.304693301293 1.267076236815
0.145000 1.265119421213 1.223384011530 1.339201993702 1.308679555304 1.273193759127
0.155000 1.271682191831 1.232189671776 1.341594635154 1.312620644073 1.279198595330
0.165000 1.278147201260 1.240926392898 1.343976693286 1.316519286979 1.285103561698
0.175000 1.284524438541 1.249599273072 1.346348570441 1.320378006099 1.290919481545
0.185000 1.290822298192 1.258212564180 1.348710663600 1.324199146205 1.296655546620
0.195000 1.297047901155 1.266769860860 1.351063364667 1.327984892603 1.302319608554
0.205000 1.303207344758 1.275274239416 1.353407060740 1.331737287060 1.307918414611
0.215000 1.309305898325 1.283728361550 1.355742134375 1.335458242051 1.313457798931
0.225000 1.315348157013 1.292134553080 1.358068963845 1.339149553503 1.318942838096
0.235000 1.321338163382 1.300494864609 1.360387923386 1.342812912220 1.324377978034
0.245000 1.327279503966 1.308811118977 1.362699383448 1.346449914131 1.329767137835
0.255000 1.333175386409 1.317084948883 1.365003710928 1.350062069505 1.335113794915
0.265000 1.339028701403 1.325317827097 1.367301269402 1.353650811228 1.340421055089
0.275000 1.344842072741 1.333511090994 1.369592419354 1.357217502283 1.345691710397
0.285000 1.350617898000 1.341665962678 1.371877518400 1.360763442483 1.350928286979
0.295000 1.356358381841 1.349783565648 1.374156921497 1.364289874572 1.356133084841
0.305000 1.362065563440 1.357864938714 1.376430981165 1.367797989750 1.361308211007
0.315000 1.367741339259 1.365911047697 1.378700047689 1.371288932692 1.366455607248
0.325000 1.373387482086 1.373922795347 1.380964469327 1.374763806113 1.371577073387
0.335000 1.379005657085 1.381901029792 1.383224592508 1.378223674941 1.376674286955
0.345000 1.384597435423 1.389846551797 1.385480762032 1.381669570130 1.381748819855
0.355000 1.390164305948 1.397760121023 1.387733321264 1.385102492161 1.386802152556
0.365000 1.395707685279 1.405642461472 1.389982612326 1.388523414273 1.391835686250
0.375000 1.401228926585 1.413494266246 1.392228976284 1.391933285440 1.396850753325
0.385000 1.406729327314 1.421316201739 1.394472753336 1.395333033144 1.401848626440
0.395000 1.412210136028 1.429108911354 1.396714282998 1.398723565949 1.406830526454
0.405000 1.417672558529 1.436873018825 1.398953904283 1.402105775923 1.411797629382
0.415000 1.423117763372 1.444609131219 1.401191955885 1.405480540904 1.416751072568
0.425000 1.428546886895 1.452317841654 1.403428776357 1.408848726655 1.421691960195
0.435000 1.433961037824 1.459999731815 1.405664704287 1.412211188905 1.426621368245
0.445000 1.439361301552 1.467655374271 1.407900078478 1.415568775304 1.431540349019
0.455000 1.444748744129 1.475285334672 1.410135238121 1.418922327308 1.436449935284
0.465000 1.450124416029 1.482890173819 1.412370522970 1.422272681998 1.441351144115
0.475000 1.455489355743 1.490470449674 1.414606273519 1.425620673858 1.446244980517
0.485000 1.460844593218 1.498026719307 1.416842831171 1.428967136514 1.451132440840
0.495000 1.466191153200 1.505559540826 1.419080538416 1.432312904459 1.456014516073
0.505000 1.471530058510 1.513069475303 1.421319739001 1.435658814755 1.460892195037
0.515000 1.476862333267 1.520557088732 1.423560778107 1.439005708749 1.465766467526
0.525000 1.482189006115 1.528022954021 1.425804002517 1.442354433784 1.470638327431
0.535000 1.487511113464 1.535467653068 1.428049760797 1.445705844950 1.475508775892
0.545000 1.492829702783 1.542891778930 1.430298403465 1.449060806848 1.480378824515
0.555000 1.498145835978 1.550295938109 1.432550283168 1.452420195410 1.485249498690
0.565000 1.503460592884 1.557680752995 1.434805754860 1.455784899761 1.490121841067
0.575000 1.508775074913 1.565046864484 1.437065175976 1.459155824160 1.494996915227
0.585000 1.514090408896 1.572394934814 1.439328906612 1.462533889998 1.499875809617
0.595000 1.519407751171 1.579725650647 1.441597309704 1.465920037895 1.504759641797
0.605000 1.524728291958 1.587039726448 1.443870751211 1.469315229897 1.509649563097
0.615000 1.530053260108 1.594337908197 1.446149600294 1.472720451776 1.514546763748
0.625000 1.535383928276 1.601620977501 1.448434229505 1.476136715467 1.519452478606
0.635000 1.540721618627 1.608889756154 1.450725014969 1.479565061635 1.524367993584
0.645000 1.546067709183 1.616145111226 1.453022336578 1.483006562412 1.529294652950
0.655000 1.551423640931 1.623387960767 1.455326578175 1.486462324290 1.534233867653
0.665000 1.556790925880 1.630619280206 1.457638127755 1.489933491225 1.539187124902
0.675000 1.562171156256 1.637840109582 1.459957377656 1.493421247933 1.544155999253
0.685000 1.567566015088 1.645051561730 1.462284724758 1.496926823429 1.549142165506
0.695000 1.572977288516 1.652254831590 1.464620570688 1.500451494819 1.554147413798
0.705000 1.578406880199 1.659451206829 1.466965322023 1.503996591371 1.559173667343
0.715000 1.583856828332 1.666642080031 1.469319390496 1.507563498887 1.564223003370
0.725000 1.589329325897 1.673828962735 1.471683193212 1.511153664417 1.569297677928
0.735000 1.594826744925 1.681013501698 1.474057152860 1.514768601336 1.574400155382
0.745000 1.600351665780 1.688197497835 1.476441697935 1.518409894821 1.579533143574
0.755000 1.605906912726 1.695382928453 1.478837262959 1.522079207773 1.584699635876
0.765000 1.611495597362 1.702571973512 1.481244288710 1.525778287207 1.589902961581
0.775000 1.617121171977 1.709767046952 1.483663222453 1.529508971177 1.595146846444
0.785000 1.622787495411 1.716970834415 1.486094518180 1.533273196265 1.600435485527
0.795000 1.628498914700 1.724186339192 1.488538636846 1.537073005698 1.605773631033
0.805000 1.634260366734 1.731416938887 1.490996046623 1.540910558148 1.611166698366
0.815000 1.640077505286 1.738666456289 1.493467223143 1.544788137275 1.616620894385
0.825000 1.645956860281 1.745939249328 1.495952649767 1.548708162080 1.622143372707
0.835000 1.651906038110 1.753240327088 1.498452817838 1.552673198153 1.627742421998
0.845000 1.657933974262 1.760575501883 1.500968226958 1.556685969878 1.633427694532
0.855000 1.664051252773 1.767951591921 1.503499385261 1.560749373707 1.639210483935
0.865000 1.670270511107 1.775376695835 1.506046809694 1.564866492576 1.645104063093
0.875000 1.676606954495 1.782860570549 1.508611026313 1.569040611577 1.651124095698
0.885000 1.683079010682 1.790415159496 1.511192570572 1.573275235015 1.657289138065
0.895000 1.689709165144 1.798055342261 1.513791987633 1.577574104939 1.663621251751
0.905000 1.696525028663 1.805800014793 1.516409832675 1.581941221316 1.670146752390
0.915000 1.703560704658 1.813673671039 1.519046671217 1.586380863979 1.676897126296
0.925000 1.710858544054 1.821708760356 1.521703079444 1.590897616504 1.683910154132
0.935000 1.718471402391 1.829949275998 1.524379644546 1.595496392196 1.691231290771
0.945000 1.726465549550 1.838456360849 1.527076965068 1.600182462376 1.698915363007
0.955000 1.734924430103 1.847317351699 1.529795651260 1.604961487163 1.707028662963
0.965000 1.743953536249 1.856660958924 1.532536325451 1.609839548970 1.715651535949
0.975000 1.753686741893 1.866683944817 1.535299622420 1.614823188973 1.724881589052
0.985000 1.764294564801 1.877700419298 1.538086189790 1.619919446781 1.734837683108
0.995000 1.775994987456 1.890237596447 1.540896688420 1.625135903623 1.745664919659


==> data/test-Boltz-qr-fast-eim-S8-UNIa-trunc8-a-11-b110-restol1e-06-numTrain50-numTest20.txt <==
Test results for Boltz-qr-fast-eim-S8-UNIa-trunc8-a-11-b110-restol1e-06-numTrain50-numTest20
numTest = 20, max ROM dimension = 18
Nmu xiSingularValueNormalized trainResidual maxEIMResidual meanEIMResidual maxFullResidual meanFullResidual maxL2Error meanL2Error maxRelL2 meanRelL2 meanROML2 meanFOML2 meanTestEIMTime meanFOMSolutionTime traintQ traintFOM traintgreedy trainExtraTime trainAccumTime
1 1.00000000e+00 1.78700000e-01 2.23867689e-01 7.97576126e-02 2.24114613e-01 7.98482149e-02 3.40538846e-02 1.83086614e-02 1.40628503e-01 7.49989812e-02 2.46801546e-01 2.44994977e-01 2.16897000e-02 2.64337705e+02 2.64900000e+01 1.82770000e+02 0.00000000e+00 2.09260000e+02 2.09260000e+02
2 6.40606549e-02 2.58200000e-02 2.13913799e-02 9.97344017e-03 2.13837184e-02 9.97386977e-03 1.12893656e-02 2.97451327e-03 4.52423244e-02 1.20183961e-02 2.44965957e-01 2.44994977e-01 1.73894021e-02 2.64337705e+02 7.94500000e+01 5.02770000e+02 4.50000000e-01 5.82670000e+02 7.91930000e+02
3 1.10375970e-02 1.22500000e-02 9.61687112e-03 5.70215851e-03 9.63162328e-03 5.70735563e-03 2.42091473e-03 1.32460736e-03 9.77585790e-03 5.38945325e-03 2.45144152e-01 2.44994977e-01 3.80552958e-02 2.64337705e+02 1.32160000e+02 6.33500000e+01 1.17000000e+00 1.96680000e+02 9.88610000e+02
4 3.54205265e-03 6.07000000e-03 6.98875700e-03 3.78424556e-03 6.99168511e-03 3.78018377e-03 2.02576419e-03 1.02817143e-03 8.08122824e-03 4.18077978e-03 2.45042100e-01 2.44994977e-01 5.80836604e-02 2.64337705e+02 1.86250000e+02 2.13640000e+02 1.23000000e+00 4.01120000e+02 1.38973000e+03
5 2.58352536e-03 2.96000000e-03 3.19151102e-03 1.38719521e-03 3.19800099e-03 1.37404403e-03 1.22175258e-03 3.99542814e-04 4.87384538e-03 1.61306444e-03 2.45028224e-01 2.44994977e-01 1.06124517e-01 2.64337705e+02 2.39330000e+02 3.12960000e+02 2.82000000e+00 5.55110000e+02 1.94484000e+03
6 7.32379462e-04 2.58100000e-03 2.64544329e-03 1.00742246e-03 2.65921531e-03 9.90243892e-04 1.07844699e-03 2.97088901e-04 4.35485991e-03 1.20219488e-03 2.45036422e-01 2.44994977e-01 1.70914446e-01 2.64337705e+02 2.92890000e+02 1.12480000e+02 5.43000000e+00 4.10800000e+02 2.35564000e+03
7 4.31968552e-04 1.24100000e-03 1.28181029e-03 5.02248645e-04 1.28062473e-03 4.65215818e-04 2.52315456e-04 9.66013033e-05 1.04108433e-03 3.93618416e-04 2.44992452e-01 2.44994977e-01 2.56728567e-01 2.64337705e+02 3.47240000e+02 8.76300000e+01 8.14000000e+00 4.43010000e+02 2.79865000e+03
8 2.22073254e-04 6.86200000e-04 7.41230798e-04 3.57319508e-04 7.03012556e-04 3.14450453e-04 1.93589633e-04 8.68835361e-05 7.90869973e-04 3.53893826e-04 2.44998483e-01 2.44994977e-01 3.63609779e-01 2.64337705e+02 3.99910000e+02 4.20690000e+02 1.19900000e+01 8.32590000e+02 3.63124000e+03
9 1.54693915e-04 5.77600000e-04 4.80830739e-04 2.75779037e-04 4.46078022e-04 2.17138221e-04 1.44461854e-04 5.56211382e-05 5.78933335e-04 2.26115426e-04 2.45006487e-01 2.44994977e-01 5.10302571e-01 2.64337705e+02 4.54310000e+02 2.10910000e+02 1.65000000e+01 6.81720000e+02 4.31296000e+03
10 1.13173916e-04 4.15600000e-04 3.42806601e-04 2.06466744e-04 3.30295605e-04 1.30993261e-04 1.21711467e-04 3.93925137e-05 4.87760772e-04 1.59859263e-04 2.45001926e-01 2.44994977e-01 6.40011504e-01 2.64337705e+02 5.08450000e+02 1.89880000e+02 2.20700000e+01 7.20400000e+02 5.03336000e+03
11 5.85044335e-05 2.95900000e-04 3.28832447e-04 1.90360956e-04 3.15673264e-04 1.09986931e-04 7.58534597e-05 3.40677455e-05 3.04519753e-04 1.38404870e-04 2.45002380e-01 2.44994977e-01 8.23866935e-01 2.64337705e+02 5.61840000e+02 5.95600000e+01 2.83100000e+01 6.49710000e+02 5.68307000e+03
12 2.76043474e-05 2.54300000e-04 2.83871287e-04 1.82622863e-04 2.64635157e-04 9.80378197e-05 6.95327958e-05 3.18338235e-05 2.86900794e-04 1.29404480e-04 2.45002084e-01 2.44994977e-01 9.80603906e-01 2.64337705e+02 6.17900000e+02 1.44360000e+02 3.32900000e+01 7.95550000e+02 6.47862000e+03
13 1.78297644e-05 2.03000000e-04 2.36959768e-04 1.71216254e-04 2.14325124e-04 8.48195739e-05 6.22233443e-05 2.83086761e-05 2.48222892e-04 1.15044427e-04 2.45003231e-01 2.44994977e-01 1.20651815e+00 2.64337705e+02 6.75330000e+02 1.65130000e+02 3.79300000e+01 8.78390000e+02 7.35701000e+03
14 1.46071442e-05 2.01500000e-04 2.29968115e-04 1.65428811e-04 1.95298255e-04 7.67003850e-05 6.83917650e-05 2.83421885e-05 2.72830107e-04 1.15048027e-04 2.45004093e-01 2.44994977e-01 1.47701776e+00 2.64337705e+02 7.24570000e+02 1.33510000e+02 4.56500000e+01 9.03730000e+02 8.26074000e+03
15 6.41948977e-06 1.79600000e-04 2.29715480e-04 1.63912196e-04 1.94097163e-04 7.48156073e-05 6.80721444e-05 2.82801795e-05 2.71555069e-04 1.14807603e-04 2.45004123e-01 2.44994977e-01 1.68381692e+00 2.64337705e+02 7.79390000e+02 7.14100000e+01 5.34500000e+01 9.04250000e+02 9.16499000e+03
16 3.19222711e-06 1.73600000e-04 2.19447251e-04 1.62849810e-04 1.81344828e-04 7.33886760e-05 6.79851161e-05 2.81857133e-05 2.71207894e-04 1.14420092e-04 2.45004178e-01 2.44994977e-01 1.94530502e+00 2.64337705e+02 8.30350000e+02 8.41900000e+01 5.92900000e+01 9.73830000e+02 1.01388200e+04


==> data/test-Boltz-qr-fast-eim-S8-UNIa-trunc8-a-11-b2050-restol1e-06-numTrain50-numTest20.txt <==
Test results for Boltz-qr-fast-eim-S8-UNIa-trunc8-a-11-b2050-restol1e-06-numTrain50-numTest20
numTest = 20, max ROM dimension = 13
Nmu xiSingularValueNormalized trainResidual maxEIMResidual meanEIMResidual maxFullResidual meanFullResidual maxL2Error meanL2Error maxRelL2 meanRelL2 meanROML2 meanFOML2 meanTestEIMTime meanFOMSolutionTime traintQ traintFOM traintgreedy trainExtraTime trainAccumTime
1 1.00000000e+00 4.73700000e-01 5.24670763e-01 2.01511908e-01 5.24681647e-01 2.01514577e-01 2.61431785e-02 1.52749306e-02 1.06891740e-01 6.28828753e-02 2.41981960e-01 2.42613382e-01 2.15118917e-02 2.34547726e+03 2.69400000e+01 6.89040000e+02 0.00000000e+00 7.15980000e+02 7.15980000e+02
2 4.87852703e-02 2.41900000e-02 2.24929451e-02 1.15920505e-02 2.24882745e-02 1.15871259e-02 4.41612637e-03 1.71195582e-03 1.81364934e-02 7.06134092e-03 2.43127895e-01 2.42613382e-01 1.67219063e-02 2.34547726e+03 8.09800000e+01 5.81644000e+03 5.00000000e-01 5.89792000e+03 6.61390000e+03
3 4.18775971e-03 1.80600000e-02 1.64422255e-02 8.14186883e-03 1.64374136e-02 8.13103503e-03 1.82719410e-03 1.07389785e-03 7.56050299e-03 4.43154215e-03 2.43116754e-01 2.42613382e-01 3.82391437e-02 2.34547726e+03 1.33820000e+02 4.54630000e+02 1.00000000e+00 5.89450000e+02 7.20335000e+03
4 1.71625033e-03 7.53100000e-03 7.72224531e-03 3.80611226e-03 7.70987762e-03 3.79507805e-03 1.74118598e-03 7.47691117e-04 7.20462147e-03 3.08377261e-03 2.42983465e-01 2.42613382e-01 4.94585021e-02 2.34547726e+03 1.87980000e+02 1.01319000e+03 1.18000000e+00 1.20235000e+03 8.40570000e+03
5 1.01585771e-03 2.58800000e-03 2.23062784e-03 1.01737533e-03 2.22730124e-03 1.01412375e-03 4.85601603e-04 1.63012670e-04 1.99025913e-03 6.71779345e-04 2.42622418e-01 2.42613382e-01 9.46530625e-02 2.34547726e+03 2.41800000e+02 2.36984000e+03 2.15000000e+00 2.61379000e+03 1.10194900e+04
6 2.67647479e-04 1.63600000e-03 1.81542779e-03 6.66124030e-04 1.81455525e-03 6.60383541e-04 2.32023644e-04 8.41628051e-05 9.50958919e-04 3.46763164e-04 2.42625212e-01 2.42613382e-01 1.51727288e-01 2.34547726e+03 2.95590000e+02 2.62381000e+03 4.12000000e+00 2.92352000e+03 1.39430100e+04
7 1.30523746e-04 1.44300000e-03 7.18473292e-04 3.35115963e-04 7.17920149e-04 3.25121419e-04 1.14282592e-04 4.05894676e-05 4.68392137e-04 1.67275420e-04 2.42620258e-01 2.42613382e-01 2.25910446e-01 2.34547726e+03 3.54230000e+02 9.27960000e+02 6.40000000e+00 1.28859000e+03 1.52316000e+04
8 5.69007175e-05 5.32900000e-04 6.60720096e-04 2.62745806e-04 6.59992579e-04 2.50408635e-04 1.08819876e-04 2.80253911e-05 4.46002958e-04 1.15336079e-04 2.42619744e-01 2.42613382e-01 3.22903815e-01 2.34547726e+03 4.02370000e+02 4.55000000e+02 9.56000000e+00 8.66930000e+02 1.60985300e+04
9 2.36327765e-05 4.30300000e-04 3.83055808e-04 1.75796944e-04 3.74636381e-04 1.59379754e-04 4.92273051e-05 1.90968814e-05 2.03581308e-04 7.87579908e-05 2.42617768e-01 2.42613382e-01 4.32253069e-01 2.34547726e+03 4.56220000e+02 4.28495000e+03 1.30400000e+01 4.75421000e+03 2.08527400e+04
10 2.29199736e-05 2.52000000e-04 2.20448997e-04 1.12153075e-04 2.19208428e-04 8.88569652e-05 1.81070167e-05 1.01510779e-05 7.43633132e-05 4.18019291e-05 2.42613338e-01 2.42613382e-01 5.90676908e-01 2.34547726e+03 5.09900000e+02 9.99070000e+02 1.75700000e+01 1.52654000e+03 2.23792800e+04
11 6.03972237e-06 1.78100000e-04 2.19163327e-04 1.06735628e-04 2.17714686e-04 7.95860962e-05 1.77215066e-05 9.92683593e-06 7.28951255e-05 4.08817589e-05 2.42612997e-01 2.42613382e-01 7.70659335e-01 2.34547726e+03 5.63220000e+02 5.81470000e+02 2.30900000e+01 1.16778000e+03 2.35470600e+04
12 3.72343603e-06 1.26500000e-04 1.76833031e-04 9.48459335e-05 1.75521000e-04 6.14592488e-05 1.77280258e-05 8.09678453e-06 7.29219412e-05 3.33266778e-05 2.42612451e-01 2.42613382e-01 9.89121115e-01 2.34547726e+03 6.18210000e+02 5.91580000e+02 2.88800000e+01 1.23867000e+03 2.47857300e+04
13 2.68184156e-06 1.19600000e-04 1.45187843e-04 8.58394396e-05 1.42890149e-04 4.96983620e-05 1.59021751e-05 7.24131295e-06 6.54283009e-05 2.98032521e-05 2.42612632e-01 2.42613382e-01 1.23250637e+00 2.34547726e+03 6.74600000e+02 5.60510000e+02 3.65000000e+01 1.27161000e+03 2.60573400e+04

